Exact Learning of Qualitative Constraint Networks from Membership Queries

A Qualitative Constraint Network (QCN) is a constraint graph for representing problems under qualitative temporal and spatial relations, among others. More formally, a QCN includes a set of entities, and a list of qualitative constraints defining the possible scenarios between these entities. These latter constraints are expressed as disjunctions of binary relations capturing the (incomplete) knowledge between the involved entities. QCNs are very effective in representing a wide variety of real-world applications, including scheduling and planning, configuration and Geographic Information Systems (GIS). It is however challenging to elicit, from the user, the QCN representing a given problem. To overcome this difficulty in practice, we propose a new algorithm for learning, through membership queries, a QCN from a non expert. In this paper, membership queries are asked in order to elicit temporal or spatial relationships between pairs of temporal or spatial entities. In order to improve the time performance of our learning algorithm in practice, constraint propagation, through transitive closure, as well as ordering heuristics, are enforced. The goal here is to reduce the number of membership queries needed to reach the target QCN. In order to assess the practical effect of constraint propagation and ordering heuristics, we conducted several experiments on randomly generated temporal and spatial constraint network instances. The results of the experiments are very encouraging and promising.

==> case1STNbis.dat <==
Y	$Naive$	$PC$	$PCS1$	$PCS2$	$PCS3$	$percent$
0	34650	3253	3992	3959	24383	0
0	38532	7504	7893	7879	19682	10
0	24413	7116	7370	7384	3269	20
0	16253	6394	6633	6646	2030	30
0	12636	5871	6335	6332	1767	40
0	9854	5614	5770	5777	1560	50
0	8318	5389	5496	5494	1387	60
0	7103	5228	5301	5300	1350	70
0	6200	5034	5170	5173	1091	80
0	5503	5002	5059	5058	1394	90
0	4950	4874	4950	4950	1076	100


==> case1STNbis2.dat <==
Y	$Naive$	$PC$	$PCS1$	$PCS2$	$PCS3$	$percent$
0	44650	3253	3992	3959	24383	0
0	42532	7504	7893	7879	19682	10
0	35413	7116	7370	7384	3269	20
0	27253	6394	6633	6646	2030	30
0	16636	5871	6335	6332	1767	40
0	14354	5614	5770	5777	1560	50
0	12618	5389	5496	5494	1387	60
0	11028	5400    5301	5300	1350	70
0	8300	5034	5170	5173	1091	80
0	6503	5002	5059	5058	1394	90
0	6200	4874	4950	4950	1076	100


==> case1bis.dat <==
Y $Naive$ $PC$ $PCS1$ $PCS2$ $PCS3$ $percent$
0 59400 2390 2239 2218 47932 0
0 49275 6483 6242 6222 5325 10
0 25252 5332 5562 5546 1593 20
0 16107 4042 5249 5243 1103 30
0 12331 5164 5153 5144 870 40
0 10029 5138 5058 5046 731 50
0 8249 4339 5024 5044 599 60
0 7103 4329 5007 4962 559 70
0 6256 2573 4972 4971 488 80
0 5539 4759 4961 4957 404 90
0 4950 4497 4928 4915 382 100


==> case1bis2.dat <==
Y $Naive$ $PC$ $PCS1$ $PCS2$ $PCS3$ $percent$
0  83304 2390 2239 2218 47932 0
0  69592 6483 6242 6222 5325 10
0  35807 5332 5562 5546 1593 20
0  22680 4042 5249 5243 1103 30
0  17887 5164 5153 5144 870 40
0  14922 5138 5058 5046 731 50
0  11555 4339 5024 5044 599 60
0  10144 4329 5007 4962 559 70
0  9703 2573 4972 4971 488 80
0 8326 4759 4961 4957 404 90
0  7758 4497 4928 4915 382 100


==> case1bis2.txt <==
Y $Naive$ $PC$ $PCS1$ $PCS2$ $PCS3$ $percent$
0 59400 2390 2239 2218 47932 0
0 49275 6483 6242 6222 5325 10
0 25252 5332 5562 5546 1593 20
0 16107 4042 5249 5243 1103 30
0 12331 5164 5153 5144 870 40
0 10029 5138 5058 5046 731 50
0 8249 4339 5024 5044 599 60
0 7103 4329 5007 4962 559 70
0 6256 2573 4972 4971 488 80
0 5539 4759 4961 4957 404 90
0 4950 4497 4928 4915 382 100


==> case2STNbis.dat <==
Y	$Naive$	$PC$	$PCS1$	$PCS2$	$PCS3$	$PPC$	$PPCS1$	$PPCS2$	$PPCS3$	$percent$
0	23010	19529	20245	20245	12377	19529	20245	20245	12361	0
0	23346	19849	20637	20637	20201	19849	20637	20637	20181	10
0	23418	19867	20717	20717	20493	19867	20717	20717	20493	20
0	23022	19429	20253	20253	19944	19429	20253	20253	19944	30
0	22956	19734	20178	20178	19889	19734	20178	20178	19889	40
0	23496	19996	20812	20812	20630	19996	20812	20812	20630	50
0	22779	19819	20059	20059	19950	19819	20059	20059	19950	60
0	18032	15277	15289	15289	15040	15277	15289	15289	15040	70
0	13676	10878	10942	10942	10873	10878	10942	10942	10873	80
0	10429	7667	7667	7667	7597	7667	7667	7667	7597	90
0	7729	4948	4950	4950	4950	4948	4950	4950	4950	100


==> case2STNbis2.dat <==
Y	$Naive$	$PC$	$PCS1$	$PCS2$	$PCS3$	$PPC$	$PPCS1$	$PPCS2$	$PPCS3$	$percent$
0	33010	19529	20245	20245	12377	19529	20245	20245	12361	0
0	33346	19849	20637	20637	20201	19849	20637	20637	20181	10
0	33418	19867	20717	20717	20493	19867	20717	20717	20493	20
0	31022	19429	20253	20253	19944	19429	20253	20253	19944	30
0	28956	19734	20178	20178	19889	19734	20178	20178	19889	40
0	27496	19996	20812	20812	20630	19996	20812	20812	20630	50
0	25779	19819	20059	20059	19950	19819	20059	20059	19950	60
0	21032	15277	15289	15289	15040	15277	15289	15289	15040	70
0	19676	10878	10942	10942	10873	10878	10942	10942	10873	80
0	17429	7667	7667	7667	7597	7667	7667	7667	7597	90
0	11729	4948	4950	4950	4950	4948	4950	4950	4950	100


==> case2bis.dat <==
Y $Naive$ $PC$ $PCS1$ $PCS2$ $PCS3$ $PPC$ $PPCS1$ $PPCS2$ $PPCS3$ $percent$
0  47968 30135 31374 31373 16141 30135 31373 31373 16147 0
0  47328 29630 30885 30906 30663 29630 30885 30906 30663 10
0  47385 29981 31038 31038 30912 29981 31038 31038 30912 20
0  48823 30211 31505 31530 31405 30211 31505 31530 31405 30
0 44892 29089 32214 32214 31966 29089 32214 32214 31966 40
0 42798 28089 31074 31076 30823 28089 31074 31076 30823 50
0 34572 27208 28864 28869 28577 27208 28864 28869 28577 60
0 22225	 20383 21463 21445 21282 20383 21463 21445 21282 70
0 18945 13052 14247 14244 14110 13052 14242 14244 14110 80
0 15930	 8466 9173 9173 9103 8466 9173 9173 9103 90
0 8704 4774 4950 4950 4950 4774 4950 4950 4950 100


==> case2bis2.dat <==
Y $Naive$ $PC$ $PCS1$ $PCS2$ $PCS3$ $PPC$ $PPCS1$ $PPCS2$ $PPCS3$ $percent$
0  47968 30135 31374 31373 16141 30135 31373 31373 16147 0
0  47328 29630 30885 30906 30663 29630 30885 30906 30663 10
0  47385 29981 31038 31038 30912 29981 31038 31038 30912 20
0  48823 30211 31505 31530 31405 30211 31505 31530 31405 30
0 44892 29089 32214 32214 31966 29089 32214 32214 31966 40
0 42798 28089 31074 31076 30823 28089 31074 31076 30823 50
0 34572 27208 28864 28869 28577 27208 28864 28869 28577 60
0 22225	 20383 21463 21445 21282 20383 21463 21445 21282 70
0 18945 13052 14247 14244 14110 13052 14242 14244 14110 80
0 15930	 8466 9173 9173 9103 8466 9173 9173 9103 90
0 8704 4774 4950 4950 4950 4774 4950 4950 4950 100


==> case3STNbis2.dat <==
Y	$Naive$	$PC$	$PCS1$	$PCS2$	$PCS3$	$percent$
0	27800	12770	5513	5509	15025	0
0	24948	14313	7384	7385	15972	10
0	26718	16257	7676	7699	17043	20
0	34843	19195	10297	10284	20474	30
0	36927	21730	11701	11693	23519	40
0	41293	26301	15269	15258	27422	50
0	42600	31138	15277	15214	30525	60
0	41600	32187	16290	16277	32700	70
0	42600	32467	15767	15762	33445	80
0	41600	32419	16411	16404	34328	90
0	40600	32569	24992	25044	34200	100


==> case3bis.dat <==
Y $Naive$ $PC$ $PCS1$ $PCS2$ $PCS3$ $percent$
0 34650 20555 3166 3033 24468 0
0 38542 24461 4104 4099 27291 10
0 43296	26970 5275 5310 30392 20
0 49952 30434 6844 6914 34370 30
0 57811 35474 8191 8154 38919 40
0 64350 45240 9950 10052 46258 50
0 64350 50707 10023 10015 52885 60
0 64350 50115 10811 10910 53779 70
0 64350 51377 11448 11404 54784 80
0 64350 50027 11525 11489 54536 90
0 64350 51229 32694 32710 54894 100


==> case3bis2.dat <==
Y $Naive$ $PC$ $PCS1$ $PCS2$ $PCS3$ $percent$
0 49650 20555 3166 3033 24468 0
0 54542 24461 4104 4099 27291 10
0 62296	26970 5275 5310 30392 20
0 70952 30434 6844 6914 34370 30
0 80811 35474 8191 8154 38919 40
0 90350 45240 9950 10052 46258 50
0 90350 50707 10023 10015 52885 60
0 90350 50115 10811 10910 53779 70
0 91350 51377 11448 11404 54784 80
0 90350 50027 11525 11489 54536 90
0 89350 51229 32694 32710 54894 100

